Functional Failure Rate Due to Single-Event Transients in Clock Distribution Networks

With technology scaling, lower supply voltages, and higher operating frequencies clock distribution networks become more and more vulnerable to transients faults. These faults can cause circuit-wide effects and thus, significantly contribute to the functional failure rate of the circuit. This paper proposes a methodology to analyse how the functional behaviour is affected by Single-Event Transients in the clock distribution network. The approach is based on logic-level simulation and thus, only uses the register-transfer level description of a design. Therefore, a fault model is proposed which implements the main effects due to radiation-induced transients in the clock network. This fault model enables the computation of the functional failure rate caused by Single-Event Transients for each individual clock buffer, as well as the complete network. Further, it allows the identification of the most vulnerable flip-flops related to Single-Event Transients in the clock network. The proposed methodology is applied in a practical example and a fault injection campaign is performed. In order to evaluate the impact of Single-Event Transients in clock distribution networks, the obtained functional failure rate is compared to the error rate caused by Single-Event Upsets in the sequential logic.

==> fig/clk_set_ff_fdr.csv <==
name,fdr
tx_hold_fifo0.fifo0.ctrl0.wr_ptr(0),0.42773109243697477
rx_data_fifo0.fifo0.ctrl0.rd_ptr(0),0.4235294117647059
tx_hold_fifo0.fifo0.ctrl0.rd_ptr(0),0.4226890756302521
rx_data_fifo0.fifo0.ctrl0.wr_ptr(0),0.42100840336134454
rx_hold_fifo0.fifo0.ctrl0.wr_ptr(0),0.42100840336134454
rx_hold_fifo0.fifo0.ctrl0.rd_ptr(0),0.41596638655462187
tx_dq0.byte_cnt(3),0.41008403361344536
tx_dq0.shift_crc_cnt(0),0.3798319327731092
rx_eq0.curr_byte_cnt(3),0.3680672268907563
rx_eq0.crc32_d8(13),0.29831932773109243
rx_eq0.crc32_d8(16),0.29831932773109243
rx_eq0.crc32_d8(21),0.29747899159663865
rx_eq0.crc32_d64(22),0.2907563025210084
rx_eq0.crc32_d8(0),0.28823529411764703
rx_eq0.crc32_d8(3),0.28739495798319326
rx_eq0.crc32_d8(19),0.28403361344537814
rx_eq0.crc32_d8(5),0.2823529411764706
rx_eq0.crc32_d8(4),0.280672268907563
rx_eq0.crc32_d8(23),0.27647058823529413
rx_eq0.crc32_d8(18),0.2739495798319328
rx_eq0.crc32_d8(8),0.2739495798319328
rx_eq0.crc32_d8(22),0.2714285714285714
rx_eq0.crc32_d64(17),0.2689075630252101
rx_eq0.crc32_d8(9),0.2689075630252101
rx_eq0.crc32_d8(11),0.2689075630252101
rx_eq0.crc32_d8(20),0.2672268907563025
rx_eq0.crc32_d64(2),0.2630252100840336
rx_eq0.crc32_d8(30),0.2571428571428571
rx_eq0.crc32_d8(12),0.2571428571428571
tx_dq0.shift_crc_eop(0),0.2571428571428571
rx_eq0.crc32_d64(3),0.25630252100840334
rx_eq0.crc32_d8(17),0.25210084033613445
rx_eq0.crc32_d8(7),0.25210084033613445
rx_eq0.crc32_d8(26),0.25126050420168067
rx_eq0.crc32_d64(16),0.25126050420168067
rx_eq0.crc32_d64(21),0.2504201680672269
tx_dq0.curr_state_enc(0),0.2495798319327731
rx_eq0.crc32_d64(13),0.246218487394958
rx_eq0.crc32_d8(6),0.246218487394958
rx_eq0.crc32_d8(24),0.2453781512605042
tx_dq0.crc32_d64(20),0.2445378151260504
tx_dq0.crc32_d64(22),0.2445378151260504
rx_eq0.crc32_d8(2),0.24369747899159663
tx_dq0.crc32_d64(26),0.24201680672268908
tx_dq0.crc32_d64(3),0.24201680672268908
rx_eq0.crc32_d8(28),0.24033613445378152
rx_eq0.crc32_d64(28),0.24033613445378152
tx_dq0.crc32_d64(5),0.24033613445378152
rx_eq0.crc32_d64(19),0.23949579831932774
rx_eq0.crc32_d8(27),0.23865546218487396
tx_dq0.crc32_d64(4),0.23865546218487396
rx_eq0.crc32_d64(0),0.23781512605042016
tx_dq0.crc32_d64(18),0.23445378151260504
rx_eq0.crc32_d8(15),0.23361344537815126
rx_eq0.crc32_d64(24),0.23361344537815126
tx_dq0.crc32_d64(21),0.2319327731092437
rx_eq0.xgxs_rxd_barrel(7),0.23109243697478993
rx_eq0.xgxs_rxd_barrel(4),0.22941176470588234
tx_dq0.crc32_d64(24),0.22941176470588234
rx_eq0.crc32_d8(14),0.22857142857142856


==> fig/seu_ff_fdr.csv <==
name,fdr
rx_hold_fifo0.fifo0.ctrl0.wr_ptr(3),1.0
rx_data_fifo0.fifo0.ctrl0.rd_ptr(5),1.0
rx_data_fifo0.fifo0.ctrl0.rd_ptr(7),1.0
rx_data_fifo0.fifo0.ctrl0.rd_ptr(4),1.0
tx_data_fifo0.fifo0.ctrl0.rd_ptr(4),1.0
rx_hold_fifo0.fifo0.ctrl0.rd_ptr(4),1.0
rx_data_fifo0.fifo0.ctrl0.rd_ptr(3),1.0
rx_hold_fifo0.fifo0.ctrl0.wr_ptr(4),1.0
rx_hold_fifo0.fifo0.ctrl0.rd_ptr(3),1.0
rx_data_fifo0.fifo0.ctrl0.wr_ptr(3),1.0
rx_data_fifo0.fifo0.ctrl0.wr_ptr(4),1.0
rx_data_fifo0.fifo0.ctrl0.wr_ptr(5),1.0
rx_data_fifo0.fifo0.ctrl0.wr_ptr(6),1.0
rx_data_fifo0.fifo0.ctrl0.wr_ptr(7),1.0
rx_data_fifo0.fifo0.ctrl0.rd_ptr(6),1.0
rx_hold_fifo0.fifo0.ctrl0.rd_ptr(2),0.9941176470588236
rx_data_fifo0.fifo0.ctrl0.rd_ptr(1),0.9941176470588236
rx_data_fifo0.fifo0.ctrl0.rd_ptr(2),0.9941176470588236
rx_data_fifo0.fifo0.ctrl0.rd_ptr(0),0.9941176470588236
rx_hold_fifo0.fifo0.ctrl0.rd_ptr(1),0.9941176470588236
rx_hold_fifo0.fifo0.ctrl0.rd_ptr(0),0.9941176470588236
tx_data_fifo0.fifo0.ctrl0.rd_ptr(2),0.9529411764705882
rx_eq0.curr_state(0),0.9470588235294117
tx_hold_fifo0.fifo0.ctrl0.wr_ptr(4),0.9
tx_hold_fifo0.fifo0.ctrl0.rd_ptr(4),0.9
rx_data_fifo0.fifo0.ctrl0.wr_ptr(0),0.8823529411764706
rx_data_fifo0.fifo0.ctrl0.wr_ptr(1),0.8823529411764706
rx_data_fifo0.fifo0.ctrl0.wr_ptr(2),0.8823529411764706
tx_hold_fifo0.fifo0.ctrl0.rd_ptr(3),0.8705882352941177
rx_hold_fifo0.fifo0.ctrl0.wr_ptr(0),0.8235294117647058
rx_hold_fifo0.fifo0.ctrl0.wr_ptr(2),0.8235294117647058
rx_hold_fifo0.fifo0.ctrl0.wr_ptr(1),0.8235294117647058
wishbone_if0.cpureg_config0(0),0.7352941176470589
tx_hold_fifo0.fifo0.ctrl0.rd_ptr(2),0.7176470588235294
tx_hold_fifo0.fifo0.ctrl0.rd_ptr(1),0.711764705882353
tx_data_fifo0.fifo0.ctrl0.rd_ptr(0),0.7058823529411765
tx_data_fifo0.fifo0.ctrl0.rd_ptr(1),0.7058823529411765
tx_dq0.curr_state_pad(0),0.6882352941176471
tx_data_fifo0.fifo0.ctrl0.rd_ptr(5),0.6588235294117647
tx_data_fifo0.fifo0.ctrl0.rd_ptr(3),0.6588235294117647
tx_data_fifo0.fifo0.ctrl0.rd_ptr(6),0.6588235294117647
tx_dq0.txhfifo_wen,0.6294117647058823
tx_dq0.byte_cnt(6),0.6294117647058823
tx_hold_fifo0.fifo0.ctrl0.wr_ptr(3),0.5941176470588235
tx_dq0.crc32_d8(9),0.5823529411764706
tx_dq0.crc32_d8(25),0.5823529411764706
tx_dq0.crc32_d8(28),0.5823529411764706
tx_hold_fifo0.fifo0.ctrl0.wr_ptr(2),0.5823529411764706
tx_dq0.crc32_d8(16),0.5823529411764706
tx_dq0.crc32_d8(29),0.5823529411764706
tx_dq0.crc32_d8(24),0.5823529411764706
tx_dq0.crc32_d8(26),0.5823529411764706
tx_dq0.crc32_d8(7),0.5823529411764706
tx_dq0.crc32_d8(6),0.5823529411764706
tx_dq0.crc32_d8(17),0.5823529411764706
tx_dq0.crc32_d8(3),0.5823529411764706
tx_dq0.crc32_d8(5),0.5823529411764706
tx_dq0.crc32_d8(4),0.5823529411764706
tx_dq0.crc32_d8(8),0.5823529411764706
tx_dq0.crc32_d8(27),0.5823529411764706

